Avoiding Burst-like Error Patterns in Windowed Decoding of Spatially Coupled LDPC Codes

In this work, we analyze efficient window shift schemes for windowed decoding of spatially coupled low-density parity-check (SC-LDPC) codes, which is known to yield close-tooptimal decoding results when compared to full belief propagation (BP) decoding. However, a drawback of windowed decoding is that either a significant amount of window updates are required leading to unnecessary high decoding complexity or the decoder suffers from sporadic burst-like error patterns, causing a decoder stall. To tackle this effect and, thus, to reduce the average decoding complexity, the basic idea is to enable adaptive window shifts based on a bit error rate (BER) prediction, which reduces the amount of unnecessary updates. As the decoder stall does not occur in analytical investigations such as the density evolution (DE), we examine different schemes on a fixed test-set and exhaustive monte-carlo simulations based on our graphic processing unit (GPU) simulation framework. As a result, we can reduce the average decoding complexity of the naive windowed decoder while improving the BER performance when compared to a non-adaptive windowed decoding scheme. Furthermore, we show that a foresightful stall prediction does not significantly outperform a retrospective stall detection which is much easier to implement in practice.

==> data/Histogram1.1dbWave.csv <==
POS,BER
1, 0
2, 0
3, 0
4, 0
5, 0
6, 0
7, 0.00001
8, 0.010989011
9, 0.681318681
10, 0.285714286
11, 0.0
12, 0.010989011
13, 0.010989011
14, 0.00001


==> data/Histogram1.1dbstatic3.csv <==
POS,BER
1, 0
2, 0
3, 0
4, 0
5, 0
6, 0
7, 0
8, 0.001108647
9, 0.344789357
10, 0.372505543
11, 0.022172949
12, 0.027716186
13, 0.016629712
14, 0.021064302
15, 0.022172949
16, 0.015521064
17, 0.022172949
18, 0.017738359
19, 0.021064302
20, 0.00886918
21, 0.015521064
22, 0.009977827
23, 0.011086475
24, 0.009977827
25, 0.00886918
26, 0.006651885
27, 0.00886918
28, 0.009977827
29, 0.006651885


==> data/Histogram1.1dbtemp4s8e12.csv <==
POS,BER
1, 0
2, 0
3, 0
4, 0
5, 0
6, 0
7, 0
8, 0.001821494
9, 0.508196721
10, 0.315118397
11, 0.012750455
12, 0.010928962
13, 0.012750455
14, 0.010928962
15, 0.007285974
16, 0.005464481
17, 0.016393443
18, 0.010928962
19, 0.001821494
20, 0.007285974
21, 0.005464481
22, 0.007285974
23, 0.005464481
24, 0.003642987
25, 0.009107468
26, 0.012750455
27, 0.010928962
28, 0.007285974
29, 0.005464481
30, 0.010928962


==> data/Window30.csv <==
POS,BER
1, 0
2, 0
3, 0
4, 0.001875
5, 0.020208
6, 0.035833
7, 0.035
8, 0.037292
9, 0.035833
10, 0.03625


==> data/Window31.csv <==
POS,BER
1, 0
2, 0
3, 0.00020833
4, 0.008125
5, 0.0275
6, 0.035833
7, 0.037292
8, 0.033958
9, 0.031042
10, 0.037292


==> data/Window32.csv <==
POS,BER
1, 0
2, 0
3, 0.00125
4, 0.017708
5, 0.033333
6, 0.037708
7, 0.034375
8, 0.032292
9, 0.033958
10, 0.032917


==> data/Window33.csv <==
POS,BER
1, 0
2, 0
3, 0.0020833
4, 0.027083
5, 0.037083
6, 0.033125
7, 0.030208
8, 0.034167
9, 0.028958
10, 0.032708


==> data/Window34.csv <==
POS,BER
1, 0
2, 0.0001
3, 0.011875
4, 0.030625
5, 0.032083
6, 0.029167
7, 0.031667
8, 0.027708
9, 0.026458
10, 0.03125


==> data/Window35.csv <==
POS,BER
1, 0
2, 0.0016667
3, 0.023542
4, 0.030417
5, 0.029583
6, 0.032708
7, 0.027292
8, 0.024167
9, 0.02625
10, 0.040208


==> data/Window36.csv <==
POS,BER
1, 0.0016667
2, 0.01375
3, 0.025
4, 0.031042
5, 0.031667
6, 0.026667
7, 0.02375
8, 0.024792
9, 0.032083
10, 0.038125


==> data/Window37.csv <==
POS,BER
1, 0.012917
2, 0.024167
3, 0.027083
4, 0.031458
5, 0.026875
6, 0.02375
7, 0.02375
8, 0.030833
9, 0.032917
10, 0.033542


==> data/Window38.csv <==
POS,BER
1, 0.023333
2, 0.027083
3, 0.029583
4, 0.025833
5, 0.023125
6, 0.023125
7, 0.031042
8, 0.031042
9, 0.025625
10, 0.035625


==> data/Window39.csv <==
POS,BER
1, 0.028333
2, 0.030833
3, 0.027083
4, 0.024167
5, 0.022917
6, 0.03
7, 0.029792
8, 0.025
9, 0.025208
10, 0.039792


==> data/Window40.csv <==
POS,BER
1, 0.030417
2, 0.025208
3, 0.023958
4, 0.023958
5, 0.031042
6, 0.02875
7, 0.026042
8, 0.026042
9, 0.037917
10, 0.038958


==> data/results_3back.dat <==
   1.8389707e+00   0.0000000e+00
   1.8124307e+00   1.8013648e-07
   1.7859565e+00   1.1204447e-06
   1.7595627e+00   3.3218977e-06
   1.7332639e+00   1.8734952e-05
   1.7070296e+00   1.3804730e-04
   1.6808742e+00   9.7419893e-04
   1.6548122e+00   4.5519418e-03
   1.6288134e+00   1.3485191e-02
   1.6028921e+00   2.1877872e-02
   1.5770628e+00   2.7747998e-02
   1.5512953e+00   3.0889518e-02
   1.5256040e+00   3.3120150e-02
   1.5000031e+00   3.5100995e-02


==> data/results_4andback.dat <==
   1.8124307e+00   0.0000000e+00
   1.7859565e+00   2.2958984e-07
   1.7595627e+00   1.0875740e-06
   1.7332639e+00   1.0536153e-05
   1.7070296e+00   9.8595641e-05
   1.6808742e+00   7.7316291e-04
   1.6548122e+00   4.1776364e-03
   1.6288134e+00   1.2295864e-02
   1.6028921e+00   2.1348539e-02
   1.5770628e+00   2.6947796e-02
   1.5512953e+00   3.0388818e-02
   1.5256040e+00   3.2794205e-02
   1.5000031e+00   3.4732780e-02


==> data/results_static3.dat <==
   1.9999982e+00   0.0000000e+00
   1.9560057e+00   8.4175926e-11
   1.9122349e+00   2.1043981e-10
   1.8686836e+00   2.3013172e-05
   1.8253495e+00   2.6777769e-03
   1.7822306e+00   1.5118508e-02
   1.7393247e+00   2.2702550e-02
   1.6966297e+00   2.6698755e-02
   1.6541435e+00   2.9612722e-02
   1.6118493e+00   3.2040995e-02
   1.5697748e+00   3.4126486e-02
   1.5279031e+00   3.6014059e-02
   1.4862323e+00   3.7766856e-02
   1.4447605e+00   3.9376115e-02
   1.4034857e+00   4.0913146e-02
   1.3624062e+00   4.2350073e-02
   1.3215200e+00   4.3767411e-02
   1.2808254e+00   4.5097336e-02
   1.2403205e+00   4.6323726e-02
   1.2000037e+00   4.7528942e-02


==> data/results_static4.dat <==
   1.9999982e+00   0.0000000e+00
   1.8686836e+00   0.0000000e+00
   1.8253495e+00   1.9764507e-07
   1.7822306e+00   1.2878075e-06
   1.7393247e+00   2.2656687e-04
   1.6966297e+00   7.4638406e-03
   1.6541435e+00   2.1084952e-02
   1.6118493e+00   2.7550913e-02
   1.5697748e+00   3.1229528e-02
   1.5279031e+00   3.3985552e-02
   1.4862323e+00   3.6354373e-02
   1.4447605e+00   3.8409249e-02
   1.4034857e+00   4.0248857e-02
   1.3624062e+00   4.1843269e-02
   1.3215200e+00   4.3431515e-02
   1.2808254e+00   4.4836848e-02
   1.2403205e+00   4.6220739e-02
   1.2000037e+00   4.7453013e-02


==> data/resultsmin35.dat <==
   1.9122349e+00   0.0000000e+00
   1.8686836e+00   2.1043981e-10
   1.8253495e+00   7.0461563e-07
   1.7822306e+00   1.1321936e-05
   1.7393247e+00   1.4470673e-04
   1.6966297e+00   1.5283262e-03
   1.6541435e+00   9.2565609e-03
   1.6118493e+00   2.3180812e-02
   1.5697748e+00   3.0233165e-02
   1.5279031e+00   3.3767734e-02
   1.4862323e+00   3.6365948e-02
   1.4447605e+00   3.8397431e-02
   1.4034857e+00   4.0260829e-02
   1.3624062e+00   4.1933252e-02
   1.3215200e+00   4.3426634e-02
   1.2808254e+00   4.4897729e-02
   1.2403205e+00   4.6222119e-02
   1.2000037e+00   4.7472243e-02

